2MASS J13243553+6358281 is an Early T-Type Planetary-Mass Object in the AB Doradus Moving Group

We present new radial velocity and trigonometric parallax measurements indicating that the unusually red and photometrically variable T2 dwarf 2MASS J13243553+6358281 is a member of the young (~150 Myr) AB Doradus moving group based on its space velocity. We estimate its model-dependent mass in the range 11-12 $M_{\rm Jup}$ at the age of the AB Doradus moving group, and its trigonometric parallax distance of 12.7 $\pm$ 1.5 pc makes it one of the nearest known isolated planetary-mass objects. The unusually red continuum of 2MASS J13243553+6358281 in the near-infrared was previously suspected to be caused by an unresolved L+T brown dwarf binary, although it was never observed with high-spatial resolution imaging. This new evidence of youth suggests that a low surface gravity may be sufficient to explain this peculiar feature. Using the new parallax we find that its absolute $J$-band magnitude is ~0.4 mag fainter than equivalent-type field brown dwarfs, suggesting that the binary hypothesis is unlikely. The fundamental properties of 2MASS J13243553+6358281 follow the spectral type sequence of other known high-likelihood members of the AB Doradus moving group. The effective temperature of 2MASS J13243553+6358281 provides the first precise constraint on the L/T transition at a known young age, and indicates that it happens at a temperature of ~1150 K at ~150 Myr, compared to ~1250 K for field brown dwarfs.

==> J1324_data_behind_figure2.txt <==
Wavelength (um) , Data_Rel_Flux , Data_eRel_Flux , Model
##########################################################################
2.2698537       , 1.4283475     , 0.027527385    , 1.4059304 
2.2699150       , 1.2950937     , 0.024187735    , 1.3721580 
2.2699763       , 1.1802964     , 0.024620309    , 1.2474965 
2.2700376       , 0.96225663    , 0.024175204    , 1.0476263 
2.2700989       , 0.91901890    , 0.025459336    , 0.89257619
2.2701602       , 1.0377796     , 0.028632599    , 0.90965493
2.2702214       , 1.1466040     , 0.029543797    , 1.0680929 
2.2702827       , 1.2249821     , 0.027548825    , 1.1811220 
2.2703440       , 1.1831727     , 0.026725652    , 1.1553941 
2.2704053       , 1.1405057     , 0.026729426    , 1.1164863 
2.2704666       , 1.2726693     , 0.026932200    , 1.1513231 
2.2705279       , 1.3323086     , 0.027000747    , 1.2586816 
2.2705892       , 1.3895367     , 0.026529219    , 1.2833770 
2.2706505       , 1.3755585     , 0.026207620    , 1.2667075 
2.2707118       , 1.5270226     , 0.026220454    , 1.3000977 
2.2707731       , 1.5611756     , 0.026314216    , 1.3543632 
2.2708343       , 1.6010660     , 0.026536165    , 1.3912387 
2.2708956       , 1.5110333     , 0.026300778    , 1.4080110 
2.2709569       , 1.4274718     , 0.026019341    , 1.4148814 
2.2710182       , 1.4688555     , 0.026302137    , 1.4393889 
2.2710795       , 1.5689815     , 0.026296249    , 1.4670322 
2.2711408       , 1.5388297     , 0.026420510    , 1.4503368 
2.2712021       , 1.4839540     , 0.026265901    , 1.3815918 
2.2712634       , 1.3234820     , 0.026409790    , 1.2912588 
2.2713247       , 1.3032802     , 0.026997577    , 1.2375166 
2.2713860       , 1.2378068     , 0.027979134    , 1.2431131 
2.2714472       , 1.1955927     , 0.026953942    , 1.2502842 
2.2715085       , 1.1669991     , 0.025888286    , 1.2088977 
2.2715698       , 1.2036946     , 0.026257144    , 1.1894103 
2.2716311       , 1.2374716     , 0.026647894    , 1.2082176 
2.2716924       , 1.2008772     , 0.026619207    , 1.1779968 
2.2717537       , 1.1045484     , 0.026490416    , 1.0978108 
2.2718150       , 0.98924077    , 0.025298385    , 1.0153296 
2.2718763       , 0.88153371    , 0.024948854    , 0.96658672
2.2719376       , 1.0168319     , 0.024774314    , 0.98073110
2.2719989       , 1.0361384     , 0.025370405    , 1.0447794 
2.2720601       , 1.0455901     , 0.025280720    , 1.0709593 
2.2721214       , 0.98010010    , 0.025440010    , 1.0104907 
2.2721827       , 0.93257287    , 0.024780807    , 0.92632373
2.2722440       , 0.96760756    , 0.025422344    , 0.95244833
2.2723053       , 1.0999494     , 0.024997622    , 1.0689782 
2.2723666       , 1.0562210     , 0.025990352    , 1.0861660 
2.2724279       , 1.0402724     , 0.026099062    , 1.0036516 
2.2724892       , 1.0703970     , 0.026677034    , 1.0315083 
2.2725505       , 1.0726361     , 0.026103138    , 1.1286267 
2.2726118       , 1.2145022     , 0.026276772    , 1.1656795 
2.2726730       , 1.1641334     , 0.025895533    , 1.1725003 
2.2727343       , 1.1277217     , 0.026015265    , 1.2294753 
2.2727956       , 1.1815405     , 0.024867472    , 1.3113295 
2.2728569       , 1.3429018     , 0.026152209    , 1.3885432 
2.2729182       , 1.3803945     , 0.026220303    , 1.4542959 
2.2729795       , 1.4961597     , 0.027043325    , 1.4918757 
2.2730408       , 1.6219322     , 0.026111140    , 1.5135363 
2.2731021       , 1.5964307     , 0.026709949    , 1.5201812 
2.2731634       , 1.4838332     , 0.026120200    , 1.4962861 
2.2732247       , 1.3879166     , 0.026314971    , 1.4461195 
2.2732860       , 1.2331172     , 0.025480474    , 1.3751577 
2.2733472       , 1.2402663     , 0.025765686    , 1.3254233 
2.2734085       , 1.3666292     , 0.025779727    , 1.3620297 
2.2734698       , 1.4044541     , 0.026621774    , 1.4417273 
2.2735311       , 1.4396926     , 0.026239629    , 1.4439919 
2.2735924       , 1.3843851     , 0.026891585    , 1.3909142 
2.2736537       , 1.3923420     , 0.026241592    , 1.3783189 
2.2737150       , 1.3165654     , 0.026415829    , 1.3587825 
2.2737763       , 1.2967047     , 0.025769460    , 1.3205023 
2.2738376       , 1.4462559     , 0.027174532    , 1.3166246 
2.2738989       , 1.4893351     , 0.028633203    , 1.3496635 
2.2739601       , 1.5114409     , 0.035727109    , 1.3889776 
2.2740214       , 1.5566762     , 0.040498705    , 1.4203611 
2.2740827       , 1.4764274     , 0.037785797    , 1.4306954 
2.2741440       , 1.4062387     , 0.029778882    , 1.3848367 
2.2742053       , 1.4029442     , 0.028759729    , 1.2933561 
2.2742666       , 1.4346557     , 0.033378377    , 1.2219283 
2.2743279       , 1.2355797     , 0.040515767    , 1.1928523 
2.2743892       , 1.2092766     , 0.037350505    , 1.1620496 
2.2744505       , 1.1200818     , 0.030609000    , 1.1221443 
2.2745118       , 1.1149846     , 0.026642157    , 1.1452249 
2.2745731       , 1.3156731     , 0.026877090    , 1.2580395 
2.2746343       , 1.4113586     , 0.026586745    , 1.3831104 
2.2746956       , 1.3156927     , 0.027139805    , 1.4117089 
2.2747569       , 1.1683308     , 0.025874697    , 1.3284429 
2.2748182       , 1.2421295     , 0.027063557    , 1.2975674 
2.2748795       , 1.1801620     , 0.026417037    , 1.3357570 
2.2749408       , 1.3148592     , 0.026419302    , 1.3483098 
2.2750021       , 1.3916263     , 0.025846463    , 1.3668169 
2.2750634       , 1.4321010     , 0.026990480    , 1.3669419 
2.2751247       , 1.2915108     , 0.026582064    , 1.3266081 
2.2751860       , 1.2344111     , 0.026437420    , 1.3118133 
2.2752473       , 1.2085896     , 0.025972536    , 1.3265770 
2.2753085       , 1.2379895     , 0.026281150    , 1.2630405 
2.2753698       , 1.0223912     , 0.025970271    , 1.0644155 
2.2754311       , 0.96384802    , 0.027314948    , 0.89256160
2.2754924       , 1.0265418     , 0.026675977    , 0.98425173
2.2755537       , 1.1728815     , 0.026836475    , 1.0760864 
2.2756150       , 0.88655247    , 0.026416282    , 0.92172730
2.2756763       , 0.82228698    , 0.026744525    , 0.81737997
2.2757376       , 0.97052309    , 0.026110688    , 0.96912572
2.2757989       , 1.0492077     , 0.026719914    , 1.0623209 
2.2758602       , 0.93325834    , 0.025753758    , 0.93269099
2.2759215       , 0.86741052    , 0.026202336    , 0.86140018
2.2759828       , 0.99845844    , 0.025698044    , 0.95616609
2.2760440       , 1.1356862     , 0.025913198    , 1.0395478 
2.2761053       , 1.1885115     , 0.024982523    , 1.1065601 
2.2761666       , 1.0976363     , 0.025165669    , 1.1559547 
2.2762279       , 1.1080166     , 0.024694896    , 1.1576714 
2.2762892       , 1.1409224     , 0.026865615    , 1.1984664 
2.2763505       , 1.1743611     , 0.026386387    , 1.2951417 
2.2764118       , 1.2251602     , 0.026898530    , 1.3157072 
2.2764731       , 1.0298212     , 0.026445422    , 1.2144448 
2.2765344       , 1.0286344     , 0.026484830    , 1.1645725 
2.2765957       , 1.1521663     , 0.025572122    , 1.2435747 
2.2766570       , 1.2053026     , 0.026040177    , 1.3136273 
2.2767182       , 1.2336652     , 0.025766742    , 1.3668705 
2.2767795       , 1.3204216     , 0.026485132    , 1.4509303 
2.2768408       , 1.3543631     , 0.026107819    , 1.4823045 
2.2769021       , 1.2365083     , 0.025999411    , 1.3808780 
2.2769634       , 1.1672814     , 0.025393808    , 1.2799307 
2.2770247       , 1.2808029     , 0.026096344    , 1.3319595 
2.2770860       , 1.3854978     , 0.026208979    , 1.4108510 
2.2771473       , 1.3375992     , 0.026883281    , 1.3232196 
2.2772086       , 1.2336864     , 0.026590369    , 1.1298090 
2.2772699       , 1.2229151     , 0.027488280    , 1.1233737 
2.2773312       , 1.2746367     , 0.026420661    , 1.2649215 
2.2773925       , 1.3581453     , 0.026389860    , 1.3794811 
2.2774537       , 1.4428346     , 0.026298967    , 1.4360846 
2.2775150       , 1.5292572     , 0.026738334    , 1.4227357 
2.2775763       , 1.4897337     , 0.025870771    , 1.3515214 
2.2776376       , 1.4655927     , 0.026866974    , 1.2820572 
2.2776989       , 1.4640813     , 0.026643063    , 1.2594034 
2.2777602       , 1.4615598     , 0.026815035    , 1.2759608 
2.2778215       , 1.2639952     , 0.025959098    , 1.2871769 
2.2778828       , 1.1995470     , 0.025718578    , 1.2580405 
2.2779441       , 1.0807924     , 0.025013023    , 1.2248113 
2.2780054       , 1.1695975     , 0.025625269    , 1.2302175 
2.2780667       , 1.1920461     , 0.026091663    , 1.2537528 
2.2781280       , 1.2845715     , 0.027143882    , 1.2594909 
2.2781892       , 1.2182300     , 0.026378083    , 1.2472304 
2.2782505       , 1.2354152     , 0.026074300    , 1.2210836 
2.2783118       , 1.1909454     , 0.025993976    , 1.1359764 
2.2783731       , 1.1725538     , 0.025545247    , 1.0778458 
2.2784344       , 1.1762681     , 0.026011037    , 1.1188674 
2.2784957       , 1.1623216     , 0.025870168    , 1.1987794 
2.2785570       , 1.2008938     , 0.025736696    , 1.2835248 
2.2786183       , 1.2983339     , 0.026084265    , 1.3800541 
2.2786796       , 1.3373787     , 0.026701041    , 1.4396745 
2.2787409       , 1.3429275     , 0.026988216    , 1.4228545 
2.2788022       , 1.3056114     , 0.026149340    , 1.3764826 
2.2788635       , 1.3350989     , 0.026070676    , 1.4048591 
2.2789247       , 1.4003442     , 0.026085322    , 1.5016594 
2.2789860       , 1.4060681     , 0.026177574    , 1.5468762 
2.2790473       , 1.3124389     , 0.026174705    , 1.4784424 
2.2791086       , 1.3008855     , 0.026437269    , 1.3627089 
2.2791699       , 1.3511184     , 0.027218620    , 1.2947635 
2.2792312       , 1.3772706     , 0.026078830    , 1.2617764 
2.2792925       , 1.2185380     , 0.026290511    , 1.2271805 
2.2793538       , 1.2037309     , 0.025763119    , 1.2426500 
2.2794151       , 1.2665499     , 0.026213358    , 1.3207744 
2.2794764       , 1.3491647     , 0.025916671    , 1.3751604 
2.2795377       , 1.4261311     , 0.026334297    , 1.3808412 
2.2795990       , 1.4011309     , 0.026129108    , 1.3622723 
2.2796603       , 1.3414146     , 0.026247782    , 1.3166656 
2.2797215       , 1.3770094     , 0.026252312    , 1.2629470 
2.2797828       , 1.3654968     , 0.026206261    , 1.1842900 
2.2798441       , 1.2486808     , 0.025548870    , 1.0617834 
2.2799054       , 1.0800284     , 0.025482437    , 0.99649226
2.2799667       , 1.0502661     , 0.025515804    , 1.0383990 
2.2800280       , 1.1141073     , 0.026033987    , 1.1140751 
2.2800893       , 1.2607581     , 0.025804187    , 1.1830743 
2.2801506       , 1.3838370     , 0.026641855    , 1.2556145 
2.2802119       , 1.3813382     , 0.026534806    , 1.3028980 
2.2802732       , 1.2790364     , 0.026877241    , 1.2781968 
2.2803345       , 1.2320875     , 0.026274809    , 1.2074056 
2.2803958       , 1.1636910     , 0.025944603    , 1.0889985 
2.2804571       , 0.96234722    , 0.025199188    , 0.88770639
2.2805183       , 0.78132611    , 0.024786846    , 0.68997012
2.2805796       , 0.75339227    , 0.024617138    , 0.66391335
2.2806409       , 0.93518643    , 0.025792410    , 0.85078674
2.2807022       , 1.0533492     , 0.025946264    , 1.0321440 
2.2807635       , 0.97745484    , 0.026995312    , 0.99984413
2.2808248       , 0.84981467    , 0.026808996    , 0.92290552
2.2808861       , 0.94170448    , 0.026981572    , 1.1242564 
2.2809474       , 1.1653503     , 0.026200222    , 1.3630103 
2.2810087       , 1.3066562     , 0.026410545    , 1.4330564 
2.2810700       , 1.4243449     , 0.026289152    , 1.4273691 
2.2811313       , 1.3838883     , 0.026855801    , 1.4102823 
2.2811926       , 1.4099983     , 0.026064184    , 1.3886677 
2.2812539       , 1.3210557     , 0.026409639    , 1.3510847 
2.2813151       , 1.2552290     , 0.025799506    , 1.3247298 
2.2813764       , 1.3288299     , 0.026462635    , 1.3498568 
2.2814377       , 1.4147407     , 0.025699705    , 1.3791668 
2.2814990       , 1.3297011     , 0.026632041    , 1.3323137 
2.2815603       , 1.2807380     , 0.026058145    , 1.2513772 
2.2816216       , 1.3074549     , 0.027033813    , 1.2721655 
2.2816829       , 1.3743234     , 0.026484075    , 1.3706548 
2.2817442       , 1.4164952     , 0.026960585    , 1.4419868 
2.2818055       , 1.5132981     , 0.026354076    , 1.4699069 
2.2818668       , 1.5528110     , 0.027080015    , 1.4678719 
2.2819281       , 1.4273435     , 0.026768985    , 1.4178313 
2.2819894       , 1.3041634     , 0.026781365    , 1.3612770 
2.2820507       , 1.2734001     , 0.025622551    , 1.3488572 
2.2821120       , 1.1799159     , 0.026190408    , 1.3262377 
2.2821732       , 1.2262685     , 0.025579369    , 1.2691918 
2.2822345       , 1.3191880     , 0.026682923    , 1.2339166 
2.2822958       , 1.2730121     , 0.025884511    , 1.2192073 
2.2823571       , 1.2742547     , 0.026325691    , 1.1721563 
2.2824184       , 1.1712010     , 0.025616814    , 1.0992608 
2.2824797       , 1.1519202     , 0.025818832    , 1.1069338 
2.2825410       , 1.1671954     , 0.025579520    , 1.2237850 
2.2826023       , 1.2249187     , 0.026636721    , 1.2743049 
2.2826636       , 1.0248628     , 0.026008319    , 1.1444333 
2.2827249       , 0.91804655    , 0.026706929    , 0.93483072
2.2827862       , 0.94608608    , 0.026227399    , 0.88541154
2.2828475       , 0.93621766    , 0.026902305    , 0.99001687
2.2829088       , 0.93582510    , 0.026297457    , 0.96387147
2.2829701       , 0.76299193    , 0.026978553    , 0.87256167
2.2830313       , 0.79982788    , 0.026430475    , 0.89229969
2.2830926       , 1.0294467     , 0.027099643    , 1.0674297 
2.2831539       , 1.1332659     , 0.026511856    , 1.2344771 
2.2832152       , 1.2514891     , 0.026979307    , 1.2993245 
2.2832765       , 1.3049335     , 0.026586594    , 1.3196451 
2.2833378       , 1.3573828     , 0.027781645    , 1.3118861 
2.2833991       , 1.3017763     , 0.027630508    , 1.3124462 
2.2834604       , 1.3783547     , 0.026859727    , 1.3158080 
2.2835217       , 1.3124118     , 0.026246424    , 1.2627851 
2.2835830       , 1.2844190     , 0.026421718    , 1.1503731 
2.2836443       , 1.1482467     , 0.025543284    , 1.0430207 
2.2837056       , 1.0322792     , 0.025681134    , 1.0147906 
2.2837669       , 1.0630833     , 0.025120826    , 1.0723553 
2.2838282       , 1.0871443     , 0.026175762    , 1.1173331 
2.2838895       , 1.0407253     , 0.026173347    , 1.0638018 
2.2839507       , 0.93986245    , 0.027762168    , 0.91224040
2.2840120       , 0.83381624    , 0.027017054    , 0.88574468
2.2840733       , 1.0113783     , 0.026946393    , 1.0704891 
2.2841346       , 1.0339748     , 0.025699403    , 1.1021435 
2.2841959       , 1.0432770     , 0.025635838    , 0.94606410
2.2842572       , 1.0922854     , 0.025367537    , 0.86644944
2.2843185       , 1.1028529     , 0.025974499    , 0.97182149
2.2843798       , 1.0946498     , 0.025362856    , 1.1379316 
2.2844411       , 1.1032016     , 0.026239931    , 1.2474904 
2.2845024       , 1.2362818     , 0.025906404    , 1.2953567 
2.2845637       , 1.3252169     , 0.026765814    , 1.3383544 
2.2846250       , 1.3438832     , 0.026778497    , 1.3826450 
2.2846863       , 1.4025909     , 0.026784234    , 1.3800637 
2.2847476       , 1.3515185     , 0.026350604    , 1.3482280 
2.2848089       , 1.4269343     , 0.029408665    , 1.3399858 
2.2848701       , 1.4834165     , 0.030199225    , 1.3356751 
2.2849314       , 1.3855945     , 0.026962699    , 1.3021149 
2.2849927       , 1.2032673     , 0.026358153    , 1.2467344 
2.2850540       , 1.1450413     , 0.026243857    , 1.1905645 
2.2851153       , 1.1523022     , 0.025770064    , 1.1621179 
2.2851766       , 1.2342405     , 0.026436816    , 1.2222852 
2.2852379       , 1.2053796     , 0.026843571    , 1.2652584 
2.2852992       , 1.0223398     , 0.027885976    , 1.1073708 
2.2853605       , 0.77106966    , 0.027842039    , 0.88579155
2.2854218       , 0.71655481    , 0.027331104    , 0.88786651
2.2854831       , 0.88657965    , 0.025255807    , 1.0147153 
2.2855444       , 0.93887803    , 0.025682643    , 1.1211107 
2.2856057       , 1.1308380     , 0.026383518    , 1.2286453 
2.2856670       , 1.3700490     , 0.027051479    , 1.3138913 
2.2857283       , 1.3081963     , 0.026735466    , 1.3368131 
2.2857896       , 1.4467557     , 0.027132256    , 1.3264893 
2.2858508       , 1.4637823     , 0.026821679    , 1.3239598 
2.2859121       , 1.4817104     , 0.026941561    , 1.3373008 
2.2859734       , 1.4778799     , 0.026849158    , 1.3772161 
2.2860347       , 1.4192295     , 0.026955905    , 1.4219689 
2.2860960       , 1.3485653     , 0.027266784    , 1.4399984 
2.2861573       , 1.3703600     , 0.026792840    , 1.4323086 
2.2862186       , 1.3835501     , 0.026447838    , 1.4022696 
2.2862799       , 1.4846229     , 0.026971758    , 1.3531879 
2.2863412       , 1.3393853     , 0.026087738    , 1.3027632 
2.2864025       , 1.2986570     , 0.026459011    , 1.2682727 
2.2864638       , 1.1234216     , 0.025403622    , 1.2399325 
2.2865251       , 1.0160845     , 0.025148457    , 1.1672856 
2.2865864       , 0.83472215    , 0.025070095    , 1.0359755 
2.2866477       , 0.84433540    , 0.026032326    , 0.92037822
2.2867090       , 0.95861939    , 0.025608661    , 0.91281966
2.2867703       , 1.0969675     , 0.026121257    , 1.0338845 
2.2868316       , 1.1908744     , 0.026013755    , 1.1909070 
2.2868928       , 1.2884353     , 0.026470486    , 1.2773945 
2.2869541       , 1.2511917     , 0.026223021    , 1.2574589 
2.2870154       , 1.2417037     , 0.026159909    , 1.1797851 
2.2870767       , 1.2055442     , 0.026328560    , 1.1156104 
2.2871380       , 1.1264368     , 0.026350906    , 1.1104554 
2.2871993       , 1.1290640     , 0.025628440    , 1.1735375 
2.2872606       , 1.1582449     , 0.026045764    , 1.2375814 
2.2873219       , 1.1861184     , 0.026520915    , 1.2473528 
2.2873832       , 1.2545526     , 0.026886602    , 1.2446959 
2.2874445       , 1.2705857     , 0.026766720    , 1.2650680 
2.2875058       , 1.3613975     , 0.026916346    , 1.2836689 
2.2875671       , 1.3216445     , 0.026816243    , 1.2847798 
2.2876284       , 1.3476805     , 0.028115021    , 1.2847781 
2.2876897       , 1.3671486     , 0.027955882    , 1.2868825 
2.2877510       , 1.3808943     , 0.026793746    , 1.3281955 
2.2878123       , 1.4192869     , 0.026917705    , 1.3775367 
2.2878736       , 1.3922801     , 0.026399070    , 1.3840759 
2.2879348       , 1.3586707     , 0.026422926    , 1.3770737 
2.2879961       , 1.3918875     , 0.026362833    , 1.3852319 
2.2880574       , 1.3848184     , 0.026508383    , 1.4040523 
2.2881187       , 1.4147860     , 0.026657708    , 1.4063264 
2.2881800       , 1.3792078     , 0.026824547    , 1.3638700 
2.2882413       , 1.2951813     , 0.026839042    , 1.2822676 
2.2883026       , 1.2142742     , 0.027005881    , 1.2157250 
2.2883639       , 1.1705291     , 0.026620113    , 1.1990993 
2.2884252       , 1.1898462     , 0.025973593    , 1.2154458 
2.2884865       , 1.2743981     , 0.025879831    , 1.2830462 
2.2885478       , 1.3983814     , 0.026681111    , 1.3735182 
2.2886091       , 1.3337581     , 0.026302439    , 1.3939627 
2.2886704       , 1.2057722     , 0.026191314    , 1.3204500 
2.2887317       , 1.1807826     , 0.025481682    , 1.2117193 
2.2887930       , 1.0400972     , 0.025718729    , 1.1432949 
2.2888543       , 1.1748685     , 0.025659241    , 1.1575146 
2.2889156       , 1.2871911     , 0.026306365    , 1.2360883 
2.2889769       , 1.3579520     , 0.025992617    , 1.3017321 
2.2890381       , 1.2747182     , 0.026092116    , 1.2702213 
2.2890994       , 1.1899066     , 0.025807207    , 1.1390783 
2.2891607       , 1.0598854     , 0.037236209    , 1.0049445 
2.2892220       , 0.96361701    , 0.037254026    , 0.98838197
2.2892833       , 1.0824819     , 0.025997448    , 1.0939238 
2.2893446       , 1.0215562     , 0.025731563    , 1.1474804 
2.2894059       , 0.97402746    , 0.026457199    , 1.0351553 
2.2894672       , 0.95149438    , 0.026174705    , 0.97965253
2.2895285       , 0.95207265    , 0.026619962    , 1.1043080 
2.2895898       , 1.0250787     , 0.025911840    , 1.1789976 
2.2896511       , 1.0117723     , 0.026182708    , 1.1143890 
2.2897124       , 0.97303549    , 0.026033685    , 1.0687312 
2.2897737       , 1.0944490     , 0.026679601    , 1.0822484 
2.2898350       , 0.99665265    , 0.027289130    , 1.0004143 
2.2898963       , 0.82149430    , 0.027521346    , 0.80817153
2.2899576       , 0.73008010    , 0.026717649    , 0.72349594
2.2900189       , 0.80985936    , 0.026921631    , 0.76663110
2.2900802       , 0.92570303    , 0.026214113    , 0.88155104
2.2901415       , 1.0004409     , 0.026085473    , 0.97954162
2.2902028       , 1.1329383     , 0.026197806    , 1.0070908 
2.2902640       , 1.1051101     , 0.027077599    , 1.0499141 
2.2903253       , 1.1757849     , 0.026253067    , 1.1021514 
2.2903866       , 1.2188656     , 0.026272393    , 1.1205280 
2.2904479       , 1.1547662     , 0.025700460    , 1.1560532 
2.2905092       , 1.2364268     , 0.026033685    , 1.2086905 
2.2905705       , 1.1738855     , 0.025531054    , 1.2658309 
2.2906318       , 1.2369160     , 0.025850539    , 1.2959992 
2.2906931       , 1.1441233     , 0.025129885    , 1.2491889 
2.2907544       , 1.1019168     , 0.026380046    , 1.1659147 
2.2908157       , 1.0612156     , 0.025794977    , 1.1414651 
2.2908770       , 1.1070533     , 0.025838914    , 1.1437273 
2.2909383       , 1.1304047     , 0.025399697    , 1.0608604 
2.2909996       , 1.0423152     , 0.026226946    , 0.92623145
2.2910609       , 0.92533160    , 0.025201452    , 0.88842477
2.2911222       , 1.0222341     , 0.026179537    , 1.0028871 
2.2911835       , 1.1987378     , 0.025958796    , 1.1497095 
2.2912448       , 1.1422405     , 0.026102987    , 1.1645278 
2.2913061       , 1.0638095     , 0.025469603    , 1.0736377 
2.2913674       , 0.99683987    , 0.026136355    , 0.98990650
2.2914287       , 1.0348777     , 0.025064207    , 0.95372922
2.2914899       , 0.99114017    , 0.025525317    , 0.96756571
2.2915512       , 0.95608887    , 0.025095763    , 1.0214179 
2.2916125       , 0.99168372    , 0.025970120    , 1.0719386 
2.2916738       , 1.0560957     , 0.025254750    , 1.1210350 
2.2917351       , 1.1454082     , 0.026159909    , 1.1771653 
2.2917964       , 1.1723213     , 0.026158248    , 1.2159803 
2.2918577       , 1.3720586     , 0.026413414    , 1.2151329 
2.2919190       , 1.2474291     , 0.025877264    , 1.1567112 
2.2919803       , 1.0461789     , 0.026316179    , 1.0623264 
2.2920416       , 0.97422073    , 0.025267433    , 1.0019286 
2.2921029       , 0.95063678    , 0.025700611    , 1.0035389 
2.2921642       , 0.93232525    , 0.026421567    , 1.0005766 
2.2922255       , 0.91760265    , 0.027375946    , 0.95425330
2.2922868       , 0.92669802    , 0.025620739    , 0.94104766
2.2923481       , 1.0300310     , 0.026145867    , 0.95868686
2.2924094       , 1.0452307     , 0.026369779    , 0.96590360
2.2924707       , 0.99775484    , 0.027172267    , 0.98422394
2.2925320       , 0.99157652    , 0.026325238    , 1.0905236 
2.2925933       , 1.1587266     , 0.027165926    , 1.2118343 
2.2926546       , 1.3027728     , 0.032377343    , 1.2518886 
2.2927159       , 1.2824426     , 0.033974619    , 1.2307099 
2.2927772       , 1.2414757     , 0.031662728    , 1.1947931 
2.2928385       , 1.2855001     , 0.025984615    , 1.2000489 
2.2928997       , 1.2846440     , 0.025724466    , 1.2471248 
2.2929610       , 1.3725146     , 0.026425794    , 1.2681015 
2.2930223       , 1.4317930     , 0.026005451    , 1.2419182 
2.2930836       , 1.3838823     , 0.026304704    , 1.2176676 
2.2931449       , 1.1891230     , 0.025475491    , 1.1701194 
2.2932062       , 1.0300884     , 0.025849784    , 1.0570715 
2.2932675       , 0.87063104    , 0.024534700    , 0.92118704
2.2933288       , 0.78048361    , 0.024608532    , 0.84829468
2.2933901       , 0.78622710    , 0.024113451    , 0.83176950
2.2934514       , 0.76967002    , 0.024693839    , 0.79466626
2.2935127       , 0.75080740    , 0.024198606    , 0.75936242
2.2935740       , 0.70773876    , 0.024535757    , 0.77438271
2.2936353       , 0.74707956    , 0.024161464    , 0.80772419
2.2936966       , 0.77437020    , 0.025429441    , 0.83997413
2.2937579       , 0.81445385    , 0.026850970    , 0.85849722
2.2938192       , 0.76912345    , 0.029349328    , 0.86598208
2.2938805       , 0.82795800    , 0.029199399    , 0.88912032
2.2939418       , 0.91310781    , 0.030389618    , 0.94213068
2.2940031       , 1.0208843     , 0.030306576    , 1.0135968 
2.2940644       , 1.0423167     , 0.029153348    , 1.0013681 
2.2941257       , 0.95956003    , 0.025624514    , 0.93082105
2.2941870       , 0.97248137    , 0.025298838    , 0.91216727
2.2942483       , 0.92880276    , 0.024838332    , 0.93676530
2.2943096       , 0.92348505    , 0.025262451    , 0.93850036
2.2943708       , 0.90028008    , 0.024730680    , 0.91488141
2.2944321       , 0.88290466    , 0.025676302    , 0.90069325
2.2944934       , 0.88000574    , 0.026714630    , 0.93257329
2.2945547       , 1.0530412     , 0.027811389    , 0.96381683
2.2946160       , 0.92650476    , 0.026369326    , 0.92848636
2.2946773       , 0.81760794    , 0.025497686    , 0.85565446
2.2947386       , 0.76151529    , 0.024671795    , 0.79499916
2.2947999       , 0.78152088    , 0.025568649    , 0.76670942
2.2948612       , 0.67435284    , 0.025635385    , 0.75363439
2.2949225       , 0.76015189    , 0.026282509    , 0.81059262
2.2949838       , 0.80234783    , 0.026216981    , 0.89112651
2.2950451       , 0.89603285    , 0.027191593    , 0.89989709
2.2951064       , 0.92533613    , 0.027207296    , 0.85735620
2.2951677       , 0.74312676    , 0.028619011    , 0.80220137
2.2952290       , 0.75261167    , 0.026931596    , 0.80617303
2.2952903       , 0.83366978    , 0.025456467    , 0.84563403
2.2953516       , 0.84972407    , 0.025199943    , 0.88163567
2.2954129       , 0.87012826    , 0.026547942    , 0.90329963
2.2954742       , 0.76649630    , 0.026751621    , 0.86179741
2.2955355       , 0.71708930    , 0.027126669    , 0.79251672
2.2955968       , 0.60516824    , 0.026534957    , 0.78128928
2.2956581       , 0.72415089    , 0.026381556    , 0.83993736
2.2957194       , 0.74492953    , 0.025666337    , 0.87284880
2.2957807       , 0.75655693    , 0.025728996    , 0.82724984
2.2958420       , 0.74541268    , 0.025252033    , 0.82992215
2.2959033       , 0.74694367    , 0.024584525    , 0.82002317
2.2959646       , 0.70254335    , 0.025392751    , 0.75931031
2.2960258       , 0.75613568    , 0.024786846    , 0.75414251
2.2960871       , 0.77045817    , 0.025409662    , 0.84110528
2.2961484       , 0.86704514    , 0.026024173    , 0.92758568
2.2962097       , 0.90862203    , 0.025462356    , 0.93832182
2.2962710       , 0.94023992    , 0.025568800    , 0.93038627
2.2963323       , 0.93552464    , 0.024920317    , 0.89656827
2.2963936       , 0.86326899    , 0.024576674    , 0.83378926
2.2964549       , 0.74328982    , 0.023949631    , 0.76240246
2.2965162       , 0.73892181    , 0.024518696    , 0.74025849
2.2965775       , 0.70316541    , 0.024458755    , 0.80763913
2.2966388       , 0.83147143    , 0.026188445    , 0.92308272
2.2967001       , 0.99350611    , 0.027787835    , 1.0328357 
2.2967614       , 1.0785231     , 0.028618709    , 1.1182481 
2.2968227       , 1.1816855     , 0.027604690    , 1.1455446 
2.2968840       , 1.1932041     , 0.026216377    , 1.0920775 
2.2969453       , 0.92486204    , 0.025102255    , 0.97909310
2.2970066       , 0.80393921    , 0.024931339    , 0.87807360
2.2970679       , 0.84045809    , 0.024651865    , 0.90157426
2.2971292       , 0.98688690    , 0.025865638    , 1.0382229 
2.2971905       , 1.1989929     , 0.025646407    , 1.1539760 
2.2972518       , 1.2651895     , 0.027600311    , 1.1896483 
2.2973131       , 1.2511645     , 0.027840227    , 1.1769396 
2.2973744       , 1.1978394     , 0.026153114    , 1.1379115 
2.2974357       , 1.0570650     , 0.025995938    , 1.0680140 
2.2974970       , 0.92404370    , 0.028090712    , 0.95506297
2.2975583       , 0.80430158    , 0.028890030    , 0.84070152
2.2976196       , 0.84924847    , 0.027320686    , 0.81850977
2.2976809       , 0.93954085    , 0.026508987    , 0.88882659
2.2977422       , 1.0044707     , 0.025694420    , 0.95512926
2.2978035       , 0.99132135    , 0.025440765    , 0.97503603
2.2978647       , 1.0089217     , 0.025096216    , 0.96725719
2.2979260       , 0.82022452    , 0.024840144    , 0.92445958
2.2979873       , 0.66925104    , 0.024467814    , 0.83352808
2.2980486       , 0.63670610    , 0.024576221    , 0.75300602
2.2981099       , 0.65296120    , 0.024583620    , 0.69639760
2.2981712       , 0.55473302    , 0.025183183    , 0.61458996
2.2982325       , 0.58557484    , 0.025886021    , 0.54836357
2.2982938       , 0.56424813    , 0.029088576    , 0.57329782
2.2983551       , 0.73752520    , 0.031655783    , 0.72160242
2.2984164       , 0.87947880    , 0.030586503    , 0.85906576
2.2984777       , 0.92130331    , 0.027657686    , 0.90743858
2.2985390       , 0.93134234    , 0.026848252    , 0.92035395
2.2986003       , 0.92871821    , 0.026616187    , 0.91741797
2.2986616       , 0.90722088    , 0.028764863    , 0.93837074
2.2987229       , 0.88084371    , 0.032058009    , 0.92191967
2.2987842       , 0.74672173    , 0.032005315    , 0.78460342
2.2988455       , 0.54473174    , 0.028570846    , 0.60235821
2.2989068       , 0.52630697    , 0.026267411    , 0.55596760
2.2989681       , 0.68299072    , 0.025313786    , 0.71154025
2.2990294       , 0.92046081    , 0.025276039    , 0.91636631
2.2990907       , 0.99440448    , 0.025221383    , 1.0085058 
2.2991520       , 1.0767565     , 0.025966647    , 1.0430664 
2.2992133       , 1.1679518     , 0.026024173    , 1.1170725 
2.2992746       , 1.1606230     , 0.026625850    , 1.1801567 
2.2993359       , 1.0839661     , 0.026045311    , 1.0917624 
2.2993972       , 0.88363996    , 0.026455840    , 0.87240324
2.2994585       , 0.72273616    , 0.025455410    , 0.74672711
2.2995198       , 0.74348913    , 0.025163555    , 0.71916794
2.2995811       , 0.84481251    , 0.025254297    , 0.78183229
2.2996424       , 0.97210391    , 0.025289175    , 0.94852096
2.2997037       , 1.1026173     , 0.025050014    , 1.0746584 
2.2997650       , 1.1408559     , 0.025974650    , 1.0875135 
2.2998263       , 1.1947653     , 0.025985973    , 1.0683838 
2.2998876       , 1.0392442     , 0.025807509    , 1.0835662 
2.2999489       , 0.95728317    , 0.025240709    , 1.0747275 
2.3000102       , 0.83710017    , 0.025525467    , 0.98577242
2.3000715       , 0.85088213    , 0.025474132    , 0.89724002
2.3001327       , 0.75459109    , 0.025848577    , 0.82099595
2.3001940       , 0.64116168    , 0.024739588    , 0.68225594
2.3002553       , 0.58308962    , 0.025246597    , 0.55232843
2.3003166       , 0.60947736    , 0.024504201    , 0.52721724
2.3003779       , 0.70916256    , 0.025050920    , 0.63675979
2.3004392       , 0.71246008    , 0.024650053    , 0.77636448
2.3005005       , 0.83614292    , 0.025614549    , 0.88652587
2.3005618       , 0.87234473    , 0.025399848    , 0.97730523
2.3006231       , 0.94553347    , 0.026911817    , 1.0447111 
2.3006844       , 0.90468433    , 0.029212384    , 1.0103188 
2.3007457       , 0.89525830    , 0.026117935    , 0.92969017
2.3008070       , 0.90549210    , 0.025747114    , 0.93630080
2.3008683       , 0.95393582    , 0.026190559    , 0.91579241
2.3009296       , 0.79969350    , 0.025149966    , 0.81532873
2.3009909       , 0.66983384    , 0.025087156    , 0.68085714
2.3010522       , 0.55582616    , 0.024012743    , 0.59983900
2.3011135       , 0.60853672    , 0.025648370    , 0.65318650
2.3011748       , 0.75457147    , 0.024823687    , 0.76709880
2.3012361       , 0.87356318    , 0.025680530    , 0.88377637
2.3012974       , 1.0359164     , 0.024721771    , 1.0405713 
2.3013587       , 1.1291078     , 0.025707103    , 1.2184602 
2.3014200       , 1.1649140     , 0.025290836    , 1.3222100 
2.3014813       , 1.1944332     , 0.025913802    , 1.3188124 
2.3015426       , 1.2432438     , 0.025140001    , 1.2659113 
2.3016039       , 1.2421446     , 0.026055427    , 1.2179092 
2.3016652       , 1.1915795     , 0.025221534    , 1.1545887 
2.3017265       , 1.1303096     , 0.025674943    , 1.0134421 
2.3017878       , 0.72770359    , 0.025640217    , 0.80168796
2.3018491       , 0.56870069    , 0.025477907    , 0.65750650
2.3019104       , 0.68924454    , 0.024403494    , 0.70731250
2.3019717       , 0.95639688    , 0.024925602    , 0.91320739
2.3020330       , 1.0884141     , 0.025212021    , 1.1080039 
2.3020943       , 1.0774948     , 0.026164287    , 1.1748765 
2.3021556       , 1.0249821     , 0.025735186    , 1.1489780 
2.3022169       , 1.0970369     , 0.026413716    , 1.1315949 
2.3022782       , 1.0746593     , 0.025233159    , 1.1072354 
2.3023395       , 1.0144795     , 0.025766440    , 1.0721541 
2.3024008       , 0.95649653    , 0.024582563    , 1.0115344 
2.3024621       , 0.89516771    , 0.025306840    , 0.92729143
2.3025234       , 0.74948174    , 0.024376165    , 0.84855942
2.3025847       , 0.79548402    , 0.025537395    , 0.74669589
2.3026460       , 0.67515306    , 0.024387489    , 0.59826437
2.3027073       , 0.64105448    , 0.024860829    , 0.50694377
2.3027686       , 0.69718789    , 0.024525792    , 0.57662102
2.3028299       , 0.78125816    , 0.025059677    , 0.77788795
2.3028912       , 0.90824759    , 0.024543155    , 0.97715681
2.3029525       , 1.0001163     , 0.025420382    , 1.0933920 
2.3030138       , 1.0625292     , 0.025001095    , 1.1407152 
2.3030751       , 1.1481199     , 0.027691808    , 1.1441565 
2.3031364       , 1.1378710     , 0.027067181    , 1.1315054 
2.3031976       , 1.1111088     , 0.026550508    , 1.1107943 
2.3032589       , 1.0834014     , 0.025628138    , 1.0640643 
2.3033202       , 0.97159660    , 0.025339906    , 1.0229609 
2.3033815       , 0.90343115    , 0.024986449    , 1.0007169 
2.3034428       , 0.91785178    , 0.030584843    , 0.91453713
2.3035041       , 0.65560345    , 0.026524539    , 0.73022876
2.3035654       , 0.50495912    , 0.025208700    , 0.54227238
2.3036267       , 0.50651729    , 0.024733699    , 0.52311513
2.3036880       , 0.70103652    , 0.025589485    , 0.68054604
2.3037493       , 0.79916807    , 0.025225761    , 0.85646170
2.3038106       , 0.84946589    , 0.026029306    , 0.97029320
2.3038719       , 0.97541502    , 0.025662713    , 0.99463820
2.3039332       , 1.0485509     , 0.026570439    , 1.0644544 
2.3039945       , 1.1829235     , 0.026194334    , 1.1854604 
2.3040558       , 1.2190378     , 0.027070050    , 1.2024697 
2.3041171       , 1.0590474     , 0.025673584    , 1.1289206 
2.3041784       , 1.0444200     , 0.026054219    , 1.0924659 
2.3042397       , 1.0140658     , 0.025458128    , 1.1111996 
2.3043010       , 1.0182844     , 0.026411904    , 1.0669124 
2.3043623       , 0.83350521    , 0.025783653    , 0.86760778
2.3044236       , 0.51394880    , 0.026364494    , 0.62145059
2.3044849       , 0.40834950    , 0.024776277    , 0.49864138
2.3045462       , 0.42778738    , 0.024689611    , 0.49188052
2.3046075       , 0.52255649    , 0.024193171    , 0.60658135
2.3046688       , 0.71787292    , 0.025438349    , 0.79570284
2.3047301       , 0.90813435    , 0.024947646    , 0.97388466
2.3047914       , 1.0770510     , 0.026040932    , 1.1126877 
2.3048527       , 1.1132060     , 0.025870922    , 1.1678641 
2.3049140       , 1.1097907     , 0.026948506    , 1.1421934 
2.3049753       , 1.0784717     , 0.025940829    , 1.1707877 
2.3050366       , 1.2105871     , 0.026439987    , 1.2262264 
2.3050979       , 1.0603142     , 0.026008772    , 1.1792335 
2.3051592       , 0.95185674    , 0.025511275    , 1.0633950 
2.3052205       , 0.96249821    , 0.024543910    , 0.95644940
2.3052818       , 0.90212965    , 0.024844372    , 0.85798214
2.3053431       , 0.69053547    , 0.024280290    , 0.72329656
2.3054044       , 0.63451379    , 0.024852978    , 0.55705335
2.3054657       , 0.44345968    , 0.025693514    , 0.44267036
2.3055270       , 0.49462416    , 0.026102685    , 0.49170137
2.3055883       , 0.67466538    , 0.026255785    , 0.70525317
2.3056496       , 0.98840884    , 0.025735488    , 0.94034707
2.3057109       , 1.1141315     , 0.026860482    , 1.0830269 
2.3057722       , 1.1933295     , 0.028283974    , 1.1776798 
2.3058335       , 1.1215343     , 0.028327457    , 1.2799822 
2.3058948       , 1.2799771     , 0.026941712    , 1.3380683 
2.3059561       , 1.1783200     , 0.026246122    , 1.2969811 
2.3060174       , 1.2474472     , 0.027010410    , 1.1922688 
2.3060787       , 1.1813442     , 0.026213811    , 1.1253835 
2.3061400       , 1.2466530     , 0.026886300    , 1.1161895 
2.3062013       , 1.2119535     , 0.025923314    , 1.0893648 
2.3062626       , 1.0650612     , 0.026026287    , 1.0091111 
2.3063239       , 0.91104686    , 0.024864151    , 0.93067014
2.3063852       , 0.75826306    , 0.025205076    , 0.84760641
2.3064465       , 0.55420306    , 0.024181998    , 0.67643991
2.3065078       , 0.43317153    , 0.024888912    , 0.49825310
2.3065691       , 0.45182881    , 0.024454980    , 0.51073661
2.3066304       , 0.69885326    , 0.025337490    , 0.74877065
2.3066917       , 0.91120086    , 0.025304123    , 1.0002905 
2.3067530       , 1.1209560     , 0.026065543    , 1.1323810 
2.3068143       , 1.1639296     , 0.025797543    , 1.1942314 
2.3068756       , 1.1615364     , 0.026919064    , 1.2617275 
2.3069369       , 1.1972188     , 0.026894907    , 1.3211210 
2.3069982       , 1.2674573     , 0.027116100    , 1.3302372 
2.3070595       , 1.3063512     , 0.026267863    , 1.3190351 
2.3071208       , 1.3029193     , 0.026645327    , 1.2842910 
2.3071821       , 1.2408069     , 0.025752097    , 1.2045072 
2.3072434       , 1.1579520     , 0.025502216    , 1.0705058 
2.3073047       , 0.88163487    , 0.024975427    , 0.91178749
2.3073660       , 0.79858829    , 0.025341567    , 0.78491182
2.3074273       , 0.62176306    , 0.025118712    , 0.65854558
2.3074886       , 0.48866476    , 0.026870900    , 0.46820897
2.3075499       , 0.39667983    , 0.026143149    , 0.36043026
2.3076112       , 0.49387074    , 0.025627232    , 0.44284237
2.3076725       , 0.65844349    , 0.028303149    , 0.67584670
2.3077338       , 0.89389339    , 0.027280373    , 0.94282980
2.3077951       , 1.1254101     , 0.026976439    , 1.1298154 
2.3078564       , 1.2740131     , 0.026868182    , 1.2411885 
2.3079177       , 1.2257113     , 0.026582064    , 1.3042419 
2.3079790       , 1.2798381     , 0.026898228    , 1.3259054 
2.3080403       , 1.2136098     , 0.026118992    , 1.3276391 
2.3081016       , 1.2358772     , 0.026613620    , 1.3595174 
2.3081629       , 1.3894718     , 0.026308479    , 1.3863382 
2.3082242       , 1.4043076     , 0.026254124    , 1.3748973 
2.3082855       , 1.3046405     , 0.026090908    , 1.3358641 
2.3083468       , 1.3177869     , 0.026575874    , 1.2660817 
2.3084081       , 1.2633717     , 0.026177272    , 1.1930001 
2.3084694       , 1.1638178     , 0.026291417    , 1.1090783 
2.3085307       , 0.95927919    , 0.025345040    , 0.94067440
2.3085920       , 0.67968263    , 0.024256736    , 0.69232192
2.3086533       , 0.48716396    , 0.023914452    , 0.51146439
2.3087146       , 0.55110786    , 0.025115844    , 0.55054480
2.3087759       , 0.68242453    , 0.025107087    , 0.76843094
2.3088372       , 0.97398821    , 0.026084416    , 1.0059712 
2.3088985       , 1.1283634     , 0.026196145    , 1.1588495 
2.3089598       , 1.2301594     , 0.026613318    , 1.2142357 
2.3090211       , 1.1757019     , 0.026930690    , 1.2487736 
2.3090824       , 1.2670995     , 0.028260269    , 1.2546254 
2.3091437       , 1.1829703     , 0.027618882    , 1.2203807 
2.3092050       , 1.1981429     , 0.026712516    , 1.1841851 
2.3092663       , 1.1247156     , 0.026002431    , 1.0855921 
2.3093276       , 1.0088885     , 0.025637952    , 0.88602744
2.3093889       , 0.80025819    , 0.025436386    , 0.73999359
2.3094502       , 0.73143595    , 0.025193601    , 0.81504966
2.3095115       , 0.80735602    , 0.025087458    , 0.96998125
2.3095728       , 0.93327646    , 0.025133509    , 1.0005193 
2.3096341       , 0.86975080    , 0.025070850    , 0.89844370
2.3096954       , 0.67515306    , 0.024733246    , 0.71244354
2.3097567       , 0.48970052    , 0.023674536    , 0.52237335
2.3098180       , 0.47465783    , 0.023767090    , 0.47091930
2.3098793       , 0.65657882    , 0.024681911    , 0.61879180
2.3099406       , 0.86635815    , 0.025604735    , 0.83610440
2.3100019       , 1.0357821     , 0.025689287    , 1.0240382 
2.3100632       , 1.2293138     , 0.026080037    , 1.1903994 
2.3101245       , 1.3052868     , 0.026139828    , 1.2898108 
2.3101858       , 1.3052807     , 0.026272695    , 1.3307891 
2.3102471       , 1.3421091     , 0.026423379    , 1.3506510 
2.3103084       , 1.3479447     , 0.027931120    , 1.3655447 
2.3103697       , 1.3129765     , 0.029108053    , 1.3778913 
2.3104310       , 1.2729336     , 0.028610706    , 1.3769360 
2.3104923       , 1.3457796     , 0.029291802    , 1.3540292 
2.3105536       , 1.3106226     , 0.027108098    , 1.3054040 
2.3106149       , 1.3264127     , 0.026247782    , 1.2586395 
2.3106762       , 1.3499679     , 0.026031722    , 1.2201339 
2.3107375       , 1.2180367     , 0.026098005    , 1.1277653 
2.3107988       , 1.0852027     , 0.025560647    , 0.94357893
2.3108601       , 0.82431773    , 0.024427802    , 0.71520367
2.3109214       , 0.61255596    , 0.023397175    , 0.52583222
2.3109827       , 0.42256177    , 0.023436884    , 0.48370164
2.3110440       , 0.66562587    , 0.023745650    , 0.63694749
2.3111053       , 0.85250070    , 0.025739716    , 0.87042410
2.3111666       , 1.0359482     , 0.026842364    , 1.0258527 
2.3112279       , 1.1028332     , 0.026562285    , 1.0452658 
2.3112892       , 1.0129440     , 0.026370081    , 0.97795659
2.3113505       , 0.94861056    , 0.025914104    , 0.93203745
2.3114118       , 1.0496909     , 0.025320429    , 0.99403932
2.3114731       , 1.2381842     , 0.026231476    , 1.1451793 
2.3115344       , 1.3112024     , 0.026290209    , 1.2677426 
2.3115957       , 1.2586594     , 0.026488453    , 1.2876679 
2.3116570       , 1.2164016     , 0.026499022    , 1.2792443 
2.3117183       , 1.2732808     , 0.026836324    , 1.3087512 
2.3117796       , 1.3483207     , 0.026018586    , 1.3125715 
2.3118409       , 1.3521421     , 0.025878774    , 1.2517746 
2.3119022       , 1.1853272     , 0.025509010    , 1.1813624 
2.3119635       , 1.1416320     , 0.025451938    , 1.1266431 
2.3120248       , 1.0145641     , 0.024634804    , 1.0135119 
2.3120861       , 0.81962963    , 0.024747590    , 0.77835707
2.3121474       , 0.45168689    , 0.023988887    , 0.51733440
2.3122087       , 0.49325019    , 0.024451205    , 0.45829841
2.3122700       , 0.69785978    , 0.024251300    , 0.63924709
2.3123313       , 0.88033942    , 0.025145890    , 0.88125721
2.3123926       , 1.1106694     , 0.025302462    , 1.0709785 
2.3124539       , 1.1546575     , 0.025974348    , 1.2095186 
2.3125152       , 1.2332908     , 0.025668451    , 1.3030545 
2.3125765       , 1.2703502     , 0.026328560    , 1.3433651 
2.3126378       , 1.3527717     , 0.025963477    , 1.3361639 
2.3126991       , 1.3334546     , 0.026514876    , 1.3016438 
2.3127604       , 1.2968905     , 0.026106460    , 1.2625226 
2.3128217       , 1.2291493     , 0.026319652    , 1.2366430 
2.3128830       , 1.2702868     , 0.026398013    , 1.2516666 
2.3129443       , 1.3275768     , 0.027222092    , 1.3236338 
2.3130056       , 1.4274054     , 0.026924802    , 1.3953667 
2.3130669       , 1.3727260     , 0.026883885    , 1.4039132 
2.3131282       , 1.3416652     , 0.025845255    , 1.3556234 
2.3131895       , 1.2083872     , 0.026737882    , 1.2667962 
2.3132508       , 1.0648694     , 0.026338827    , 1.1235830 
2.3133121       , 0.93642753    , 0.025454051    , 0.90453966
2.3133734       , 0.60232367    , 0.023456361    , 0.64370156
2.3134347       , 0.54033051    , 0.022913266    , 0.49295067
2.3134960       , 0.59756309    , 0.022664140    , 0.58409233
2.3135573       , 0.81062636    , 0.024543457    , 0.83895036
2.3136186       , 1.0131478     , 0.025048353    , 1.0667765 
2.3136799       , 1.2053766     , 0.025934940    , 1.1632222 
2.3137412       , 1.1405072     , 0.025342473    , 1.1464516 
2.3138025       , 1.2161464     , 0.029239410    , 1.1150631 
2.3138638       , 1.2044042     , 0.034347252    , 1.1419509 
2.3139251       , 1.2655504     , 0.027928101    , 1.2076465 
2.3139864       , 1.3195670     , 0.026127900    , 1.2805199 
2.3140477       , 1.3687868     , 0.026750866    , 1.3468813 
2.3141090       , 1.3832240     , 0.025973593    , 1.3833752 
2.3141703       , 1.3384024     , 0.026763700    , 1.3814974 
2.3142316       , 1.2522395     , 0.025774896    , 1.3363398 
2.3142929       , 1.1651163     , 0.026380348    , 1.2176100 
2.3143542       , 1.0872032     , 0.025021931    , 1.0260603 
2.3144155       , 0.91406204    , 0.025646860    , 0.86166729
2.3144768       , 0.91612903    , 0.024712561    , 0.80972373
2.3145381       , 0.85483343    , 0.025180013    , 0.79311918
2.3145994       , 0.79811570    , 0.024089444    , 0.68556562
2.3146607       , 0.61884451    , 0.024014706    , 0.49761392
2.3147220       , 0.44627556    , 0.022780248    , 0.38453467
2.3147833       , 0.49720903    , 0.023726324    , 0.47273907
2.3148446       , 0.68390116    , 0.024385527    , 0.69235465
2.3149059       , 0.91814318    , 0.025775047    , 0.89645693
2.3149672       , 1.0285650     , 0.026374157    , 1.0546410 
2.3150285       , 1.0474321     , 0.027767603    , 1.2035773 
2.3150898       , 1.1401961     , 0.025569706    , 1.3245927 
2.3151511       , 1.2442071     , 0.026781667    , 1.3922191 
2.3152124       , 1.3318436     , 0.026425190    , 1.4193223 
2.3152737       , 1.3870409     , 0.027317062    , 1.4209106 
2.3153350       , 1.3340782     , 0.026719914    , 1.4053435 
2.3153964       , 1.3523278     , 0.026750866    , 1.3803763 
2.3154577       , 1.3010259     , 0.025690495    , 1.3435887 
2.3155190       , 1.2244053     , 0.026165193    , 1.2802262 
2.3155803       , 1.1326423     , 0.025131999    , 1.2037648 
2.3156416       , 1.1473951     , 0.025869413    , 1.1344566 
2.3157029       , 1.0818025     , 0.025402565    , 1.0474421 
2.3157642       , 0.96889698    , 0.025618022    , 0.93481382
2.3158255       , 0.87052837    , 0.025150872    , 0.83024299
2.3158868       , 0.80211833    , 0.026052709    , 0.73193807
2.3159481       , 0.57967583    , 0.024787450    , 0.59280819
2.3160094       , 0.38716019    , 0.025150570    , 0.42006777
2.3160707       , 0.30083721    , 0.023604478    , 0.31535674
2.3161320       , 0.32913040    , 0.024459056    , 0.35323370
2.3161933       , 0.50104708    , 0.024503295    , 0.47209463
2.3162546       , 0.58528193    , 0.026870598    , 0.59248065
2.3163159       , 0.69145497    , 0.027107343    , 0.72740963
2.3163772       , 0.74055699    , 0.026102987    , 0.82971857
2.3164385       , 0.73322060    , 0.025765535    , 0.86715907
2.3164998       , 0.79226199    , 0.027452798    , 0.84951540
2.3165611       , 0.69902690    , 0.027127726    , 0.74276327
2.3166224       , 0.64158444    , 0.027340012    , 0.63736135
2.3166837       , 0.59940361    , 0.026168062    , 0.64383895
2.3167450       , 0.64997924    , 0.026626605    , 0.65928719
2.3168063       , 0.55171331    , 0.026286737    , 0.65152841
2.3168676       , 0.55699025    , 0.027379268    , 0.61148038
2.3169289       , 0.43708809    , 0.027304681    , 0.50557072
2.3169902       , 0.45052732    , 0.027926591    , 0.50049113
2.3170515       , 0.47989250    , 0.026907438    , 0.53400292
2.3171128       , 0.53023561    , 0.028505771    , 0.47199937
2.3171741       , 0.52972679    , 0.027487827    , 0.47087870
2.3172354       , 0.48325495    , 0.027618580    , 0.45920616
2.3172967       , 0.32069937    , 0.035220401    , 0.35563549
2.3173580       , 0.29072873    , 0.035790070    , 0.29209178
2.3174193       , 0.21651178    , 0.023930607    , 0.26188647
2.3174806       , 0.26989121    , 0.024006704    , 0.27886159
2.3175419       , 0.33844923    , 0.024015159    , 0.39298929
2.3176032       , 0.45144531    , 0.025196621    , 0.51723888
2.3176645       , 0.58593871    , 0.025572726    , 0.60203100
2.3177258       , 0.59447846    , 0.026931294    , 0.66943039
2.3177871       , 0.54382733    , 0.026082151    , 0.70582261
2.3178484       , 0.61814393    , 0.026977949    , 0.74495310
2.3179097       , 0.65518220    , 0.025959098    , 0.72191818
2.3179710       , 0.71381895    , 0.026893548    , 0.71543554
2.3180323       , 0.70788673    , 0.025817776    , 0.77268620
2.3180936       , 0.79791338    , 0.026568778    , 0.83739829
2.3181549       , 0.80306803    , 0.026004394    , 0.80646559
2.3182162       , 0.59445581    , 0.026692737    , 0.66252131
2.3182775       , 0.59613930    , 0.025809924    , 0.62019624
2.3183388       , 0.65584201    , 0.026273903    , 0.68786820
2.3184001       , 0.63307188    , 0.025470358    , 0.70178113
2.3184615       , 0.63381775    , 0.026540241    , 0.67525173
2.3185228       , 0.65789994    , 0.027034417    , 0.73262750
2.3185841       , 0.71200713    , 0.027979587    , 0.79910921
2.3186454       , 0.75843519    , 0.026080792    , 0.78877390
2.3187067       , 0.67315401    , 0.025980991    , 0.71660751
2.3187680       , 0.55220552    , 0.024531077    , 0.57119999
2.3188293       , 0.40610284    , 0.024202834    , 0.41235670
2.3188906       , 0.32362094    , 0.023311113    , 0.38351622
2.3189519       , 0.44400625    , 0.024621970    , 0.50402131
2.3190132       , 0.56502571    , 0.024186679    , 0.66167482
2.3190745       , 0.69144289    , 0.025279361    , 0.76828582
2.3191358       , 0.72113722    , 0.025265772    , 0.79471955
2.3191971       , 0.78820954    , 0.025815209    , 0.77860697
2.3192584       , 0.71962586    , 0.025709217    , 0.75928494
2.3193197       , 0.76410318    , 0.025747869    , 0.74541567
2.3193810       , 0.77429018    , 0.024880306    , 0.79983264
2.3194423       , 0.90171444    , 0.025828496    , 0.89661956
2.3195036       , 0.88225995    , 0.025586919    , 0.90829918
2.3195649       , 0.78054400    , 0.026374459    , 0.84971595
2.3196262       , 0.78884066    , 0.025510822    , 0.87126496
2.3196875       , 0.85043673    , 0.025878170    , 0.94661690
2.3197488       , 0.86050897    , 0.025981897    , 0.99454904
2.3198101       , 0.88929739    , 0.026144357    , 0.97448343
2.3198714       , 0.74490990    , 0.025858391    , 0.86059350
2.3199327       , 0.79000476    , 0.025922560    , 0.76564768
2.3199940       , 0.69587432    , 0.024956856    , 0.74647879
2.3200553       , 0.72353789    , 0.025308803    , 0.73143087
2.3201166       , 0.64256736    , 0.025388071    , 0.69782669
2.3201779       , 0.58847829    , 0.024878645    , 0.61892335
2.3202392       , 0.42546673    , 0.023633316    , 0.48152857
2.3203005       , 0.27590346    , 0.024198153    , 0.35799617
2.3203618       , 0.32894016    , 0.023648717    , 0.37138542
2.3204231       , 0.52574832    , 0.024747741    , 0.54012387
2.3204844       , 0.72705586    , 0.024645071    , 0.76157966
2.3205457       , 0.89895141    , 0.026981270    , 0.93705263
2.3206070       , 0.95971856    , 0.028024882    , 1.0110401 
2.3206683       , 1.0016020     , 0.028582774    , 0.99367109
2.3207297       , 0.88471196    , 0.026767777    , 0.96884622
2.3207910       , 0.94826631    , 0.027891109    , 0.94702022
2.3208523       , 0.89428897    , 0.027926440    , 0.90430964
2.3209136       , 0.90755154    , 0.027723213    , 0.91957129
2.3209749       , 1.0042940     , 0.025875603    , 0.98085712
2.3210362       , 1.0497920     , 0.026029155    , 1.0342124 
2.3210975       , 1.0461518     , 0.025534376    , 1.0686902 
2.3211588       , 1.0563886     , 0.026524086    , 1.0740456 
2.3212201       , 1.1412379     , 0.027607256    , 1.0723498 
2.3212814       , 1.1047794     , 0.028253324    , 1.0882828 
2.3213427       , 1.0926251     , 0.027696640    , 1.0949296 
2.3214040       , 1.0322852     , 0.028517850    , 1.0427457 
2.3214653       , 0.74935491    , 0.025672829    , 0.91342780
2.3215266       , 0.75579747    , 0.025603829    , 0.77229005
2.3215879       , 0.72427470    , 0.024420404    , 0.65535767
2.3216492       , 0.63369545    , 0.024632992    , 0.55333509
2.3217105       , 0.40654220    , 0.023126911    , 0.44799516
2.3217718       , 0.33124571    , 0.024172939    , 0.33741713
2.3218331       , 0.33401931    , 0.024956252    , 0.28538788
2.3218944       , 0.40455825    , 0.027762168    , 0.31616901
2.3219557       , 0.46752376    , 0.029032560    , 0.44824048
2.3220170       , 0.74364917    , 0.029028785    , 0.69266698
2.3220783       , 0.90880774    , 0.026819263    , 0.85787101
2.3221396       , 1.0269222     , 0.026415829    , 0.91204883
2.3222009       , 0.89314299    , 0.025125054    , 0.91301990
2.3222622       , 0.81326710    , 0.025199037    , 0.82622416
2.3223235       , 0.65834837    , 0.024178827    , 0.69640178
2.3223848       , 0.66438628    , 0.024726905    , 0.66411760
2.3224461       , 0.69037090    , 0.025141360    , 0.74428938
2.3225074       , 0.79138627    , 0.026720820    , 0.80348303
2.3225687       , 0.82056574    , 0.027240059    , 0.78186579
2.3226301       , 0.85837404    , 0.028113058    , 0.74445975
2.3226914       , 0.82480844    , 0.027222696    , 0.76645225
2.3227527       , 0.87324309    , 0.026264844    , 0.78122046
2.3228140       , 0.76059730    , 0.024925451    , 0.72282276
2.3228753       , 0.65228177    , 0.025223647    , 0.66032186
2.3229366       , 0.62082544    , 0.024550252    , 0.66571479
2.3229979       , 0.74625820    , 0.025244483    , 0.76299585
2.3230592       , 0.77913984    , 0.025610623    , 0.85236296
2.3231205       , 0.90159667    , 0.027159433    , 0.82275802
2.3231818       , 0.73545669    , 0.026849913    , 0.70589729
2.3232431       , 0.54594264    , 0.026872108    , 0.54054147
2.3233044       , 0.41047387    , 0.025424156    , 0.38284966
2.3233657       , 0.32273918    , 0.024630274    , 0.34007261
2.3234270       , 0.39120660    , 0.023739308    , 0.42444346
2.3234883       , 0.57460121    , 0.024517790    , 0.56093938
2.3235496       , 0.77925307    , 0.027084393    , 0.67558764
2.3236109       , 0.90576387    , 0.027706756    , 0.75537552
2.3236722       , 0.93326740    , 0.024981165    , 0.76927079
2.3237335       , 0.81614036    , 0.025110559    , 0.70795578
2.3237948       , 0.73273895    , 0.025099839    , 0.66157597
2.3238561       , 0.80239161    , 0.025773537    , 0.69031829
2.3239174       , 0.83978318    , 0.025326318    , 0.77614125
2.3239787       , 0.82814975    , 0.025339151    , 0.85719444
2.3240400       , 0.89265229    , 0.025333112    , 0.90631595
2.3241013       , 0.93138310    , 0.025681738    , 0.92616625
2.3241626       , 0.94732869    , 0.025021478    , 0.90990164
2.3242239       , 0.99439089    , 0.025322845    , 0.88330297
2.3242853       , 1.0000000     , 0.024855998    , 0.87839194
2.3243466       , 1.0236579     , 0.025255958    , 0.88928463
2.3244079       , 0.96718782    , 0.025262602    , 0.88197403
2.3244692       , 0.86973117    , 0.025234367    , 0.84548913
2.3245305       , 0.83682991    , 0.025342322    , 0.79999678
2.3245918       , 0.86430928    , 0.025961061    , 0.76164107
2.3246531       , 0.81886112    , 0.027744502    , 0.73297813
2.3247144       , 0.75628817    , 0.029161804    , 0.70484693
2.3247757       , 0.65203415    , 0.027188271    , 0.64723563
2.3248370       , 0.49273231    , 0.024574711    , 0.53040437
2.3248983       , 0.38942799    , 0.022998120    , 0.39801351
2.3249596       , 0.28620973    , 0.023403818    , 0.36878426
2.3250209       , 0.38237848    , 0.024079630    , 0.47437992
2.3250822       , 0.61835078    , 0.025901120    , 0.62260998
2.3251435       , 0.76271563    , 0.029430860    , 0.73472741
2.3252048       , 0.85498290    , 0.029760612    , 0.79516687
2.3252661       , 0.84139118    , 0.027748428    , 0.80007822
2.3253274       , 0.80853823    , 0.026296249    , 0.73288864
2.3253887       , 0.74366729    , 0.025949888    , 0.67434610
2.3254500       , 0.75855748    , 0.025685059    , 0.71531143
2.3255113       , 0.83657776    , 0.025472623    , 0.76835057
2.3255726       , 0.89015650    , 0.026078830    , 0.82012816
2.3256339       , 0.97742615    , 0.025933581    , 0.88807735
2.3256952       , 1.0381012     , 0.026159003    , 0.93860065
2.3257566       , 1.0974944     , 0.026090606    , 0.98916520
2.3258179       , 1.1131878     , 0.025779123    , 0.99706269
2.3258792       , 0.96032402    , 0.025429441    , 0.94282681
2.3259405       , 0.98150729    , 0.025152684    , 0.89010812
2.3260018       , 0.90993560    , 0.024752270    , 0.88614758
2.3260631       , 0.94725169    , 0.025027064    , 0.90780708
2.3261244       , 0.97662140    , 0.025820493    , 0.93893756
2.3261857       , 1.0478609     , 0.025885870    , 0.97808028
2.3262470       , 0.90101840    , 0.025397281    , 0.98148110
2.3263083       , 0.88220711    , 0.025484550    , 0.90598657
2.3263696       , 0.70927731    , 0.025207190    , 0.76168630
2.3264309       , 0.53766863    , 0.024691574    , 0.59951454
2.3264922       , 0.46918158    , 0.024177619    , 0.44185585
2.3265535       , 0.31868069    , 0.023434468    , 0.35300754
2.3266148       , 0.37186686    , 0.023922303    , 0.43886978
2.3266761       , 0.63210557    , 0.024364992    , 0.63740677
2.3267374       , 0.76037082    , 0.024878796    , 0.79690602
2.3267987       , 0.83669704    , 0.025245993    , 0.85294109
2.3268600       , 0.81391332    , 0.025157969    , 0.83789031
2.3269213       , 0.91591765    , 0.025140756    , 0.83407462
2.3269826       , 0.96076640    , 0.025391543    , 0.89862495
2.3270439       , 1.0254592     , 0.025713294    , 0.95839959
2.3271053       , 0.99449205    , 0.025451334    , 0.93009571
2.3271666       , 0.98799363    , 0.025101349    , 0.88173238
2.3272279       , 0.97312759    , 0.025782445    , 0.91464258
2.3272892       , 1.0614421     , 0.025589485    , 1.0000000 
2.3273505       , 1.0831719     , 0.025197376    , 1.0373310 
2.3274118       , 1.0967666     , 0.025068132    , 0.98495877
2.3274731       , 1.0032024     , 0.025299442    , 0.86136604
2.3275344       , 0.86573005    , 0.024961385    , 0.73307103
2.3275957       , 0.69679533    , 0.024797415    , 0.68872302
2.3276570       , 0.67965998    , 0.025011815    , 0.73475488
2.3277183       , 0.69593622    , 0.024840597    , 0.79421073
2.3277796       , 0.80043182    , 0.026498569    , 0.82102120
2.3278409       , 0.88052362    , 0.026435004    , 0.84420849
2.3279022       , 0.93908186    , 0.026549754    , 0.86077383
2.3279635       , 0.80872546    , 0.026765210    , 0.83082526
2.3280248       , 0.73010728    , 0.026332032    , 0.75851008
2.3280861       , 0.60145550    , 0.023802722    , 0.64139327
2.3281474       , 0.45689136    , 0.023225052    , 0.47098772
2.3282087       , 0.29014442    , 0.022808331    , 0.33162194
2.3282700       , 0.34895782    , 0.023027864    , 0.32390450
2.3283313       , 0.44511901    , 0.023917018    , 0.41175772
2.3283927       , 0.51760114    , 0.024905370    , 0.47052275
2.3284540       , 0.47821807    , 0.026516537    , 0.43017985
2.3285153       , 0.45224251    , 0.027064765    , 0.38787891
2.3285766       , 0.54567087    , 0.026995916    , 0.52910104
2.3286379       , 0.79713731    , 0.026093626    , 0.78988856
2.3286992       , 0.98708922    , 0.026113254    , 0.96187489
2.3287605       , 1.0416811     , 0.025623910    , 0.98566393
2.3288218       , 0.97799989    , 0.025530752    , 0.94436644
2.3288831       , 0.91286472    , 0.025122336    , 0.94323576
2.3289444       , 0.87440870    , 0.025440312    , 0.97149461
2.3290057       , 0.87106135    , 0.024917902    , 0.94734615
2.3290670       , 0.80746775    , 0.025202660    , 0.89022220
2.3291283       , 0.82764244    , 0.025084439    , 0.85323503
2.3291896       , 0.83085239    , 0.025342020    , 0.80649839
2.3292509       , 0.77620317    , 0.024584978    , 0.75945188
2.3293122       , 0.87291697    , 0.025307293    , 0.77369078
2.3293735       , 0.94672475    , 0.025556420    , 0.87997864
2.3294348       , 0.98996550    , 0.026812921    , 0.98525861
2.3294961       , 0.93801892    , 0.027430754    , 1.0017316 
2.3295575       , 0.94225104    , 0.026175007    , 0.95962635
2.3296188       , 0.95703857    , 0.025103765    , 0.91199361
2.3296801       , 0.87256819    , 0.024940851    , 0.85217561
2.3297414       , 0.74346799    , 0.023846508    , 0.75195825
2.3298027       , 0.53837373    , 0.023520530    , 0.60238487
2.3298640       , 0.37464198    , 0.022788703    , 0.42793266
2.3299253       , 0.33035791    , 0.022834603    , 0.33351816
2.3299866       , 0.37476880    , 0.022758657    , 0.41211901
2.3300479       , 0.60856843    , 0.024246922    , 0.60336804
2.3301092       , 0.79599284    , 0.025325865    , 0.74641184
2.3301705       , 0.78672837    , 0.026221964    , 0.74683165
2.3302318       , 0.72140447    , 0.024745023    , 0.66312501
2.3302931       , 0.62394178    , 0.024088689    , 0.62366912
2.3303544       , 0.69533077    , 0.023753652    , 0.68482637
2.3304157       , 0.68880669    , 0.024310034    , 0.77057516
2.3304770       , 0.73755237    , 0.023937703    , 0.80409398
2.3305383       , 0.78494825    , 0.024784883    , 0.80777994
2.3305996       , 0.83253437    , 0.024662585    , 0.83763443
2.3306610       , 0.86665861    , 0.025215645    , 0.88276947
2.3307223       , 0.86072941    , 0.024410439    , 0.85738568
2.3307836       , 0.72656062    , 0.024951571    , 0.72962870
2.3308449       , 0.69235636    , 0.024522017    , 0.58813108
2.3309062       , 0.60535093    , 0.025010154    , 0.59893646
2.3309675       , 0.71253860    , 0.024582563    , 0.77662301
2.3310288       , 0.87352393    , 0.025105577    , 0.94699950
2.3310901       , 0.91688547    , 0.025458883    , 1.0222598 
2.3311514       , 1.0364977     , 0.026294135    , 1.0318049 
2.3312127       , 1.1015499     , 0.025904441    , 1.0008343 
2.3312740       , 1.1055963     , 0.026020247    , 0.94161720
2.3313353       , 0.92562904    , 0.024547383    , 0.83114573
2.3313966       , 0.71294777    , 0.024705314    , 0.70911928
2.3314579       , 0.59045771    , 0.023897994    , 0.63789514
2.3315192       , 0.52280410    , 0.025349116    , 0.57167800
2.3315805       , 0.39456301    , 0.025445747    , 0.43985454
2.3316418       , 0.29329247    , 0.025682945    , 0.32082875
2.3317032       , 0.31902192    , 0.024722375    , 0.35099646
2.3317645       , 0.47249874    , 0.025108143    , 0.50825568
2.3318258       , 0.73385625    , 0.025174879    , 0.69534188
2.3318871       , 0.76822207    , 0.026351057    , 0.83719444
2.3319484       , 0.80760061    , 0.025019817    , 0.91336080
2.3320097       , 0.87874048    , 0.024958970    , 0.92934759
2.3320710       , 0.91882714    , 0.024703804    , 0.92522100
2.3321323       , 0.87426074    , 0.025356364    , 0.93493289
2.3321936       , 0.76948431    , 0.024874267    , 0.90242418
2.3322549       , 0.77631490    , 0.025318315    , 0.80785891
2.3323162       , 0.83665325    , 0.025072360    , 0.76513098
2.3323775       , 0.95606924    , 0.026361626    , 0.82730027
2.3324388       , 0.92013468    , 0.027486015    , 0.88556707

